Case-control studies for rare diseases: improved estimation of several risks and of feature dependences

To capture the dependences of a disease on several risk factors, a challenge is to combine model-based estimation with evidence-based arguments. Standard case-control methods allow estimation of the dependences of a rare disease on several regressors via logistic regressions. For case-control studies, the sampling design leads to samples from two different populations and for the set of regressors in every logistic regression, these samples are then mixed and taken as given observations. But, it is the differences in independence structures of regressors for cases and for controls that can improve logistic regression estimates and guide us to the important feature dependences that are specific to the diseased. A case-control study on laryngeal cancer is used as illustration.

==> TitleandAbstract.txt <==

Title: Case-control studies  for rare diseases: improved estimation of several risks 
and  of feature dependences.

Authors: Nanny Wermuth, Chalmers Technical University, Gothenburg and IARC Lyon;
        Giovanni Marchetti, University of Florence, Department of Statistics, Florence; 
        Graham Byrnes, IARC Lyon


Abstract: To capture the dependences of a disease on  several risk factors, a challenge
is to combine model-based estimation with evidence-based arguments. Standard case-control 
methods allow estimation of the dependences of a rare disease on several regressors via 
logistic regressions. For case-control studies, the sampling design leads to samples 
from two different populations and for the set of regressors in every logistic regression,
these  samples are then mixed and taken as given observations. But, it is the differences 
in independence structures of regressors for cases and for controls that can improve 
logistic regression estimates  and  guide us to the important feature dependences 
that are specific to the diseased. A case-control study on laryngeal cancer is used as
illustration.

Comments: 27 pages with 5 figures and 19 tables
          The manuscript is under review as an invited discussion paper for
          the journal TEST
          
Subj-class: Statistics, Stat.ME


